An Efficient Multi Quantile Regression Network with Ad Hoc Prevention of Quantile Crossing

This article presents the Sorting Composite Quantile Regression Neural Network (SCQRNN), an advanced quantile regression model designed to prevent quantile crossing and enhance computational efficiency. Integrating ad hoc sorting in training, the SCQRNN ensures non-intersecting quantiles, boosting model reliability and interpretability. We demonstrate that the SCQRNN not only prevents quantile crossing and reduces computational complexity but also achieves faster convergence than traditional models. This advancement meets the requirements of high-performance computing for sustainable, accurate computation. In organic computing, the SCQRNN enhances self-aware systems with predictive uncertainties, enriching applications across finance, meteorology, climate science, and engineering.

==> python/med_rmse.csv <==
Dataset,SCQRNN,MCQRNN,CQRNN,CQRNNse
ex0norm,0.23987925651499784,1.0879798173752233,0.22869459046422852,0.22869459046422852
ex0t,0.11994189814682044,0.18966619809157595,0.12339260551166445,0.12338788389728114
ex0chi2,0.19221947957852387,0.1749451314189701,0.19216272939972484,0.19216097485405365
ex1norm,0.3048117897848651,0.3524154030489294,0.29551393436826723,0.29551393436826723
ex1t,0.19936039079989137,0.2015765453520637,0.19154961534247614,0.19154961534247614
ex1chi2,0.2236090337897435,0.20217142693694076,0.22239282412532924,0.22239282412532924
ex2norm,0.3210559380932892,0.3873234793095747,0.3226687782388845,0.3226687782388845
ex2t,0.2740666634516655,0.18868560305452614,0.27520945376226,0.27520945376226
ex2chi2,0.28651857585268303,0.15985556214839708,0.28807015854053225,0.28807015854053225

